Predictive Sampling: Real-time Behaviour Synthesis with MuJoCo

We introduce MuJoCo MPC (MJPC), an open-source, interactive application and software framework for real-time predictive control, based on MuJoCo physics. MJPC allows the user to easily author and solve complex robotics tasks, and currently supports three shooting-based planners: derivative-based iLQG and Gradient Descent, and a simple derivative-free method we call Predictive Sampling. Predictive Sampling was designed as an elementary baseline, mostly for its pedagogical value, but turned out to be surprisingly competitive with the more established algorithms. This work does not present algorithmic advances, and instead, prioritises performant algorithms, simple code, and accessibility of model-based methods via intuitive and interactive software. MJPC is available at: github.com/deepmind/mujoco_mpc, a video summary can be viewed at: dpmd.ai/mjpc.

==> figures/risk.tikz <==
\begin{tikzpicture}[]
\begin{axis}[
  legend style = {{at={(0.01,0.99)},anchor=north west, draw=none,  font=\scriptsize}},
  axis equal image = {true},
  grid = both,
  xmin = 0,
  xmax = 1,
  ymin = 0,
  ymax = 1,
  hide axis = {false},
  xtick={0, 0.5, 1},
  ytick={0, 0.5, 1},
  xticklabels={0, 0.5, 1},
  yticklabels={0, 0.5, 1},
  minor x tick num=1,
  minor y tick num=1,
  xlabel={$l$},
  ylabel={$\rho$},
  ylabel style={rotate=-90},
]

\addplot+[
  mark = {none},
  color=cyan, line width=4pt
] coordinates {
  (0.0, -0.0)
  (0.04081632653061224, 0.039194776351137606)
  (0.08163265306122448, 0.07531709171584378)
  (0.12244897959183673, 0.10860779493654016)
  (0.16326530612244897, 0.13928885482262193)
  (0.20408163265306123, 0.16756484014780204)
  (0.24489795918367346, 0.19362428363112516)
  (0.2857142857142857, 0.21764093899612036)
  (0.32653061224489793, 0.23977493948964895)
  (0.3673469387755102, 0.2601738655849779)
  (0.40816326530612246, 0.27897372898808714)
  (0.4489795918367347, 0.29629987950816283)
  (0.4897959183673469, 0.31226784083891757)
  (0.5306122448979592, 0.32698408082338715)
  (0.5714285714285714, 0.3405467213380148)
  (0.6122448979591837, 0.3530461925292391)
  (0.6530612244897959, 0.36456583576476825)
  (0.6938775510204082, 0.37518245931977456)
  (0.7346938775510204, 0.3849668505030955)
  (0.7755102040816326, 0.39398424763809176)
  (0.8163265306122449, 0.4022947750451369)
  (0.8571428571428571, 0.4099538439260238)
  (0.8979591836734694, 0.41701252182322207)
  (0.9387755102040817, 0.42351787311738953)
  (0.9795918367346939, 0.429513272833436)
  (1.0204081632653061, 0.43503869584747024)
  (1.0612244897959184, 0.44013098342294354)
  (1.1020408163265305, 0.44482408885314406)
  (1.1428571428571428, 0.4491493038478866)
  (1.183673469387755, 0.45313546717385006)
  (1.2244897959183674, 0.45680915693969304)
  (1.2653061224489797, 0.46019486780802465)
  (1.3061224489795917, 0.46331517431580854)
  (1.346938775510204, 0.46619088139215326)
  (1.3877551020408163, 0.4688411630770805)
  (1.4285714285714286, 0.47128369036619133)
  (1.469387755102041, 0.4735347490336456)
  (1.510204081632653, 0.4756093482190516)
  (1.5510204081632653, 0.4775213205022771)
  (1.5918367346938775, 0.4792834141334414)
  (1.6326530612244898, 0.4809073780330392)
  (1.6734693877551021, 0.4824040401289429)
  (1.7142857142857142, 0.48378337955260226)
  (1.7551020408163265, 0.48505459317581634)
  (1.7959183673469388, 0.4862261569317176)
  (1.836734693877551, 0.4873058823288316)
  (1.8775510204081634, 0.4883009685350245)
  (1.9183673469387754, 0.4892180503786138)
  (1.9591836734693877, 0.49006324258669276)
  (2.0, 0.4908421805556329)
};
\addlegendentry{{}{$R = -2$}}


\addplot+[
  mark = {none},
  color=cyan, line width=3pt
] coordinates {
  (0.0, -0.0)
  (0.04081632653061224, 0.03999455871452229)
  (0.08163265306122448, 0.07838955270227521)
  (0.12244897959183673, 0.11524895584864114)
  (0.16326530612244897, 0.15063418343168755)
  (0.20408163265306123, 0.18460419445253706)
  (0.24489795918367346, 0.21721558987308032)
  (0.2857142857142857, 0.248522706924714)
  (0.32653061224489793, 0.27857770964524387)
  (0.3673469387755102, 0.3074306757948023)
  (0.40816326530612246, 0.3351296802956041)
  (0.4489795918367347, 0.36172087533456476)
  (0.4897959183673469, 0.3872485672622503)
  (0.5306122448979592, 0.4117552904162879)
  (0.5714285714285714, 0.4352818779922407)
  (0.6122448979591837, 0.4578675300800349)
  (0.6530612244897959, 0.4795498789792979)
  (0.6938775510204082, 0.5003650519024405)
  (0.7346938775510204, 0.5203477311699558)
  (0.7755102040816326, 0.5395312119982327)
  (0.8163265306122449, 0.5579474579761743)
  (0.8571428571428571, 0.57562715432305)
  (0.8979591836734694, 0.5925997590163257)
  (0.9387755102040817, 0.6088935518746579)
  (0.9795918367346939, 0.6245356816778351)
  (1.0204081632653061, 0.639552211402179)
  (1.0612244897959184, 0.6539681616467743)
  (1.1020408163265305, 0.6678075523228864)
  (1.1428571428571428, 0.6810934426760296)
  (1.183673469387755, 0.6938479697073693)
  (1.2244897959183674, 0.7060923850584782)
  (1.2653061224489797, 0.717847090420902)
  (1.3061224489795917, 0.7291316715295365)
  (1.346938775510204, 0.739964930796453)
  (1.3877551020408163, 0.7503649186395491)
  (1.4285714285714286, 0.7603489635582242)
  (1.469387755102041, 0.769933701006191)
  (1.510204081632653, 0.7791351011095317)
  (1.5510204081632653, 0.7879684952761835)
  (1.5918367346938775, 0.7964486017411887)
  (1.6326530612244898, 0.8045895500902738)
  (1.6734693877551021, 0.8124049048026196)
  (1.7142857142857142, 0.8199076878520476)
  (1.7551020408163265, 0.827110400404283)
  (1.7959183673469388, 0.8340250436464441)
  (1.836734693877551, 0.8406631387834667)
  (1.8775510204081634, 0.8470357462347791)
  (1.9183673469387754, 0.8531534840632152)
  (1.9591836734693877, 0.859026545666872)
  (2.0, 0.8646647167633873)
};
\addlegendentry{{}{$R = -1$}}

\addplot+[
  mark = {none},
  color=black, line width=2pt
] coordinates {
  (0.0, 0.0)
  (0.04081632653061224, 0.04081632653061224)
  (0.08163265306122448, 0.08163265306122448)
  (0.12244897959183673, 0.12244897959183673)
  (0.16326530612244897, 0.16326530612244897)
  (0.20408163265306123, 0.20408163265306123)
  (0.24489795918367346, 0.24489795918367346)
  (0.2857142857142857, 0.2857142857142857)
  (0.32653061224489793, 0.32653061224489793)
  (0.3673469387755102, 0.3673469387755102)
  (0.40816326530612246, 0.40816326530612246)
  (0.4489795918367347, 0.4489795918367347)
  (0.4897959183673469, 0.4897959183673469)
  (0.5306122448979592, 0.5306122448979592)
  (0.5714285714285714, 0.5714285714285714)
  (0.6122448979591837, 0.6122448979591837)
  (0.6530612244897959, 0.6530612244897959)
  (0.6938775510204082, 0.6938775510204082)
  (0.7346938775510204, 0.7346938775510204)
  (0.7755102040816326, 0.7755102040816326)
  (0.8163265306122449, 0.8163265306122449)
  (0.8571428571428571, 0.8571428571428571)
  (0.8979591836734694, 0.8979591836734694)
  (0.9387755102040817, 0.9387755102040817)
  (0.9795918367346939, 0.9795918367346939)
  (1.0204081632653061, 1.0204081632653061)
  (1.0612244897959184, 1.0612244897959184)
  (1.1020408163265305, 1.1020408163265305)
  (1.1428571428571428, 1.1428571428571428)
  (1.183673469387755, 1.183673469387755)
  (1.2244897959183674, 1.2244897959183674)
  (1.2653061224489797, 1.2653061224489797)
  (1.3061224489795917, 1.3061224489795917)
  (1.346938775510204, 1.346938775510204)
  (1.3877551020408163, 1.3877551020408163)
  (1.4285714285714286, 1.4285714285714286)
  (1.469387755102041, 1.469387755102041)
  (1.510204081632653, 1.510204081632653)
  (1.5510204081632653, 1.5510204081632653)
  (1.5918367346938775, 1.5918367346938775)
  (1.6326530612244898, 1.6326530612244898)
  (1.6734693877551021, 1.6734693877551021)
  (1.7142857142857142, 1.7142857142857142)
  (1.7551020408163265, 1.7551020408163265)
  (1.7959183673469388, 1.7959183673469388)
  (1.836734693877551, 1.836734693877551)
  (1.8775510204081634, 1.8775510204081634)
  (1.9183673469387754, 1.9183673469387754)
  (1.9591836734693877, 1.9591836734693877)
  (2.0, 2.0)
};
\addlegendentry{{}{$R = \phantom{-}0$}}

\addplot+[
  mark = {none},
  color=magenta, line width=3pt
] coordinates {
  (0.0, 0.0)
  (0.04081632653061224, 0.041660762527520934)
  (0.08163265306122448, 0.08505714418941634)
  (0.12244897959183673, 0.1302614522022818)
  (0.16326530612244897, 0.17734900615649196)
  (0.20408163265306123, 0.2263982635139905)
  (0.24489795918367346, 0.27749095033441096)
  (0.2857142857142857, 0.3307121974473499)
  (0.32653061224489793, 0.3861506822976797)
  (0.3673469387755102, 0.44389877670024447)
  (0.40816326530612246, 0.5040527007501314)
  (0.4489795918367347, 0.5667126831449592)
  (0.4897959183673469, 0.6319831281863164)
  (0.5306122448979592, 0.6999727897386074)
  (0.5714285714285714, 0.770794952435155)
  (0.6122448979591837, 0.8445676204334889)
  (0.6530612244897959, 0.9214137140343226)
  (0.6938775510204082, 1.0014612744918288)
  (0.7346938775510204, 1.0848436773564623)
  (0.7755102040816326, 1.1716998547058135)
  (0.8163265306122449, 1.262174526633764)
  (0.8571428571428571, 1.3564184423836605)
  (0.8979591836734694, 1.4545886315272774)
  (0.9387755102040817, 1.5568486656080878)
  (0.9795918367346939, 1.6633689306847952)
  (1.0204081632653061, 1.774326911229232)
  (1.0612244897959184, 1.8899074858516638)
  (1.1020408163265305, 2.010303235346235)
  (1.1428571428571428, 2.1357147635698226)
  (1.183673469387755, 2.266351031688947)
  (1.2244897959183674, 2.402429706351663)
  (1.2653061224489797, 2.5441775223645626)
  (1.3061224489795917, 2.69183066047917)
  (1.346938775510204, 2.8456351409172136)
  (1.3877551020408163, 3.0058472332904556)
  (1.4285714285714286, 3.172733883598096)
  (1.469387755102041, 3.346573159013217)
  (1.510204081632653, 3.5276547111993626)
  (1.5510204081632653, 3.7162802589292516)
  (1.5918367346938775, 3.9127640908097385)
  (1.6326530612244898, 4.1174335889506954)
  (1.6734693877551021, 4.33062977445033)
  (1.7142857142857142, 4.552707875605837)
  (1.7551020408163265, 4.784037919796147)
  (1.7959183673469388, 5.025005350022951)
  (1.836734693877551, 5.276011667137301)
  (1.8775510204081634, 5.53747509882186)
  (1.9183673469387754, 5.809831296443457)
  (1.9591836734693877, 6.093534060937069)
  (2.0, 6.38905609893065)
};
\addlegendentry{{}{$R = \phantom{-}1$}}

\addplot+[
  mark = {none},
  color=magenta, line width=4pt
] coordinates {
  (0.0, 0.0)
  (0.04081632653061224, 0.04252857209470817)
  (0.08163265306122448, 0.08867450307824598)
  (0.12244897959183673, 0.13874547516720548)
  (0.16326530612244897, 0.19307534114883984)
  (0.20408163265306123, 0.2520263503750657)
  (0.24489795918367346, 0.3159915640931582)
  (0.2857142857142857, 0.3853974762175775)
  (0.32653061224489793, 0.4607068570171613)
  (0.3673469387755102, 0.5424218386782311)
  (0.40816326530612246, 0.631087263316882)
  (0.4489795918367347, 0.7272943157636387)
  (0.4897959183673469, 0.8316844653423976)
  (0.5306122448979592, 0.9449537429258319)
  (0.5714285714285714, 1.0678573817849113)
  (0.6122448979591837, 1.2012148531758315)
  (0.6530612244897959, 1.345915330239585)
  (0.6938775510204082, 1.5029236166452278)
  (0.7346938775510204, 1.6732865795066085)
  (0.7755102040816326, 1.8581401294646258)
  (0.8163265306122449, 2.0587167944753477)
  (0.8571428571428571, 2.2763539378029183)
  (0.8979591836734694, 2.5125026750114756)
  (0.9387755102040817, 2.76873754941093)
  (0.9795918367346939, 3.0467670304685344)
  (1.0204081632653061, 3.3484449051853655)
  (1.0612244897959184, 3.675782638390743)
  (1.1020408163265305, 4.030962784368004)
  (1.1428571428571428, 4.416353539234874)
  (1.183673469387755, 4.834524531107723)
  (1.2244897959183674, 5.288263953332132)
  (1.2653061224489797, 5.780597155017106)
  (1.3061224489795917, 6.314806812827032)
  (1.346938775510204, 6.894454818528679)
  (1.3877551020408163, 7.523406028230399)
  (1.4285714285714286, 8.205854031663826)
  (1.469387755102041, 8.94634911332707)
  (1.510204081632653, 9.749828591922892)
  (1.5510204081632653, 10.621649740382882)
  (1.5918367346938775, 11.567625505974815)
  (1.6326530612244898, 12.594063268660397)
  (1.6734693877551021, 13.707806896128186)
  (1.7142857142857142, 14.916282375907542)
  (1.7551020408163265, 16.22754732881987)
  (1.7959183673469388, 17.650344733902593)
  (1.836734693877551, 19.194161223021762)
  (1.8775510204081634, 20.86929033385794)
  (1.9183673469387754, 22.68690114301039)
  (1.9591836734693877, 24.659112736837173)
  (2.0, 26.799075016572118)
};
\addlegendentry{{}{$R = \phantom{-}2$}}

\end{axis}
\end{tikzpicture}


